On the lower bound of the refined Bessis--Moussa--Villani conjecture: proof of the cases S_{6,3} and S_{7,3} for 3x3 matrices

For Hermitian matrices $\alpha,\beta$ let $\A_{n,m}(e^\alpha,e^\beta)$ be the average of the traces of all words with $n$ letters $e^\alpha$ and $m$ letters $e^\beta$. The refined Bessis--Moussa--Villani conjecture contains the lower bound $\A_{n,m}(e^\alpha,e^\beta)\ge\Tr e^{n\alpha+m\beta}$ (Tr denotes the trace), which for $n=m=1$ is the Golden--Thompson inequality. We prove this lower bound for all $n+m\le7$ when the matrices have size at most three, and for $\min(n,m)\le2$ in every dimension. In all these cases we prove the stronger inequality $\A_{n,m}(A,B)\ge\Tr(A^{n/m}B)^m$ for positive semidefinite $A,B$, or its mirror image with the roles of $A$ and $B$ exchanged; the lower bound of the refined conjecture follows from the Araki--Lieb--Thirring inequality. The cases with three letters $B$ in dimension three, $(n,m)=(3,3)$ and $(4,3)$, are reduced by an exact identity and the inequality of arithmetic and geometric means to a polynomial inequality in two variables, which is certified in exact rational arithmetic by Bernstein expansion on three boxes. The certificate is a short program in the ancillary files.

==> README.txt <==
Ancillary files for "On the lower bound of the refined Bessis--Moussa--Villani conjecture:
proof of the cases S_{6,3} and S_{7,3} for 3x3 matrices" (D. Haegele).

bmv_certificate.py   Exact certificate for Lemma 7 (Python 3, standard library only).
                       python3 bmv_certificate.py 3   -> case (n,m) = (3,3), word sum S_{6,3}  (< 1 s)
                       python3 bmv_certificate.py 4   -> case (n,m) = (4,3), word sum S_{7,3}  (~3 s)
                     Each run must end with the line CERTIFIED.
sympy_crosscheck.py  Independent rebuild of the certificate with SymPy (requires sympy).
                       python3 sympy_crosscheck.py 3  (~2 s),  python3 sympy_crosscheck.py 4  (~15 min)
                     Compares R_n with bmv_certificate.py (if in the same folder) and must end with
                     ALL BERNSTEIN COEFFICIENTS POSITIVE.
numerical_checks.py  Floating-point consistency checks (requires numpy); not part of the proof.

